From a Natural to a Formal Language with DSL Assistant

The development of domain-specific languages (DSLs) is a laborious and iterative process that seems to naturally lean to the use of generative artificial intelligence. We design and prototype DSL Assistant, a tool that integrates generative language models to support the development of DSLs. DSL Assistant uses OpenAI's assistant API with GPT-4o to generate DSL grammars and example instances. To reflect real-world use, DSL Assistant supports several different interaction modes for evolving a DSL design, and includes automatic error repair. Our experiments show that DSL Assistant helps users to create and modify DSLs. However, the quality of the generated DSLs depends on the specific domain and the followed interaction patterns.

==> data/chart_ai.csv <==
index,origin,domain,ok,faulty
1,ai,Supply Chain Optimization,6,6
2,ai,Legal Contracts,5,7
3,ai,Genetic Research,8,4
4,ai,Mental Health Therapy,1,11
5,ai,Fashion Design and Manufacturing,9,3
6,ai,Urban Planning,7,5
7,ai,Education and Learning Analytics,8,4
8,ai,Agricultural Management,0,12
9,ai,Environmental Monitoring,2,10
10,ai,Cybersecurity,7,5
11,ai,Renewable Energy Management,6,6
12,ai,Smart Home Automation,8,4

==> data/chart_human.csv <==
index,origin,domain,ok,faulty
13,human,Recipe,10,2
14,human,Crossword,4,8
15,human,House Plant Management,8,4
16,human,Knitting pattern,6,6
17,human,LEGO Assembly Kit,7,5
18,human,Origami Tutorial,5,7
